Finite Element Error Analysis of Surface Stokes Equations in Stream Function Formulation

We consider a surface Stokes problem in stream function formulation on a simply connected oriented surface $\Gamma \subset \mathbb{R}^3$ without boundary. This formulation leads to a coupled system of two second order scalar surface partial differential equations (for the stream function and an auxiliary variable). To this coupled system a trace finite element discretization method is applied. The main topic of the paper is an error analysis of this discretization method, resulting in optimal order discretization error bounds. The analysis applies to the surface finite element method of Dziuk-Elliott, too. We also investigate methods for reconstructing velocity and pressure from the stream function approximation. Results of numerical experiments are included.

==> Stat_Stokes_Modified_PsiPhi.dat <==
level	1_errorL2	1_errorH1	2_errorL2	2_errorH1
1	2.347328775	6.536366278	7.984393255	26.329672732
2	0.560907213	1.606269119	1.716195809	6.668812983
3	0.137433512	0.449852157	0.392690569	2.087334713
4	0.033611313	0.110903833	0.093971031	0.532790550
5	0.007904319	0.027411445	0.022699285	0.132572312
6	0.002011687	0.006892104	0.005734693	0.033295929
7	0.000499462	0.001723628	0.001424697	0.008343337
8	0.000125180	0.000431409	0.000356891	0.002082901


==> Stat_Stokes_Modified_UP.dat <==
level	1_errorL2	1_errorH1	2_errorL2	2_errorH1	3_errorH1
1	6.946575558	15.963531286 	14.857698862	151.700732354	59.728280780
2	2.072590184	10.076700451 	12.039192694	99.715492083	22.106701795
3	0.584614356	6.245416595	4.288158073	56.045193097	6.062263865
4	0.144564676	3.279891883	1.085816551	26.744690472	1.462773131
5	0.035852975	1.656627528	0.273737864	13.237487851	0.377977716
6	0.008962362	0.830372783	0.068593901	6.552452292	0.095240164
7	0.002237044	0.416594781	0.017145593	3.266697395	0.023834548
8	0.000558971	0.208570908	0.004280022	1.628592922	0.005992106


==> Stat_Stokes_Modified_U_Normals.dat <==
level	1_errorL2	1_errorH1	2_errorL2	2_errorH1
1	6.946575558	15.763572268    6.998049651 	16.046484031
2       2.072590184	9.999007749     2.122985101 	10.193310651
3       0.584614356	6.213545362     0.676477341 	6.414058275
4       0.144564676	3.265174321     0.230679313 	3.408731639
5       0.035852975	1.649583628     0.096652839 	1.733801734
6       0.008962362	0.826865970     0.045604457 	0.879053011
7       0.002237044	0.414853342     0.022501920 	0.449924033
8       0.000558971	0.207701206     0.011181417 	0.233543584


==> Stat_Stokes_Modified_UrhoEnergy.dat <==
level	rhoh_errorM	rho1_errorM	rho1dh_errorM	rho0_errorM
1	6.946575558	7.417212345	7.948507784	4.217071129
2	2.072590184	2.956560074	4.445838872	1.166849572
3	0.584614356	1.126326710	2.475964289	0.308881334
4	0.144564676	0.380363951	1.215505304	0.078126542
5	0.035852975	0.134117810	0.625456633	0.019162012
6	0.008962362	0.047330088	0.322290020	0.004833087
7	0.002237044	0.016721137	0.164906724	0.001208320
8	0.000558971	0.005906941	0.083673488	0.000302731


==> Stat_Stokes_Modified_UrhoH1.dat <==
level	rhoh_errorH1	rho1_errorH1	rho1dh_errorH1	rho0_errorH1
1	15.963531286	16.477757740	16.997804232	42.616994519
2	10.076700451	11.267983569	12.501180200	26.134057524
3	6.245416595	7.696896765	9.394700909	18.184477220
4	3.279891883	4.171705103	5.639030789	12.922480233
5	1.656627528	2.200120943	3.198908540	7.778351928
6	0.830372783	1.156498489	1.789170092	6.083376117
7	0.416594781	0.602751972	0.986946611	3.645783159
8	0.208570908	0.312167253	0.548210970	2.947007938


==> Stat_Stokes_Modified_UrhoL2.dat <==
level	rhoh_errorL2	rho1_errorL2	rho1dh_errorL2	rho0_errorL2
1	6.344120449	6.630154262	6.932991948	4.217071129
2	1.559736021	1.928790885	2.559067760	1.166849572
3	0.397082482	0.557269256	0.913239851	0.308881334
4	0.096327419	0.144090182	0.339300159	0.078126542
5	0.023288621	0.037060741	0.146052505	0.019162012
6	0.005811626	0.009409393	0.061947549	0.004833087
7	0.001447916	0.002426011	0.025445804	0.001208320
8	0.000362033	0.000634285	0.010204578	0.000302731

